Dynamics of defect-induced dark solitons in an exciton-polariton condensate

We study theoretically the emission of dark solitons induced by a moving defect in a nonresonantly pumped exciton-polariton condensate. The number of created dark solitons per unit of time is found to be strongly dependent on the pump power. We relate the observed dynamics of this process to the oscillations of the drag force experienced by the condensate. We investigate the stability of the polariton quantum fluid and present various types of dynamics depending on the condensate and moving obstacle parameters. Furthermore, we provide analytical expressions for dark soliton dynamics using the variational method adapted to the non-equilibrium polariton system. The determined dynamical equations are found to be in excellent agreement with the results of numerical simulations.

==> references_PRB.txt <==
@article{Hopfield_1,
  title = {Theory of the Contribution of Excitons to the Complex Dielectric Constant of Crystals},
  author = {Hopfield, J. J.},
  journal = {Phys. Rev.},
  volume = {112},
  issue = {5},
  pages = {1555--1567},
  numpages = {0},
  year = {1958},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRev.112.1555},
  url = {https://link.aps.org/doi/10.1103/PhysRev.112.1555}
}

@article{Weisbuch_1,
  title = {Observation of the coupled exciton-photon mode splitting in a semiconductor quantum microcavity},
  author = {Weisbuch, C. and Nishioka, M. and Ishikawa, A. and Arakawa, Y.},
  journal = {Phys. Rev. Lett.},
  volume = {69},
  issue = {23},
  pages = {3314--3317},
  numpages = {0},
  year = {1992},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.69.3314},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.69.3314}
}

@book{Kavokin_1,
 author = {Kavokin, Alexey and Baumberg, Jeremy J. and Malpuech, Guillaume and Laussy, Fabrice P.},
 title = {Microcavities},
 year = {2008},
 %isbn = {0199228949, 9780199228942},
 publisher = {Oxford University Press, Inc.},
 address = {New York, NY, USA},
} 

@article{Carusotto_1,
  title = {Quantum fluids of light},
  author = {Carusotto, Iacopo and Ciuti, Cristiano},
  journal = {Rev. Mod. Phys.},
  volume = {85},
  issue = {1},
  pages = {299--366},
  numpages = {0},
  year = {2013},
  month = {Feb},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.85.299},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.85.299}
}
@article{Deng_1,
  title = {Exciton-polariton Bose-Einstein condensation},
  author = {Deng, Hui and Haug, Hartmut and Yamamoto, Yoshihisa},
  journal = {Rev. Mod. Phys.},
  volume = {82},
  issue = {2},
  pages = {1489--1537},
  numpages = {0},
  year = {2010},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.82.1489},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.82.1489}
}
@article{Kasprzak_1,
  author={Kasprzak, J. and Richard, M. and Kundermann, S. and Baas, A. and Jeambrun, P. and Keeling, J. M. J. and Marchetti, F. M. and Szymanska, M. H. and Andre, R. and Staehli, J. L. and Savona, V. and Littlewood, P. B. and Deveaud, B. and Dang, Le Si},
  title={Bose-Einstein condensation of exciton polaritons},
  journal={Nature},
  year={2006},
  month={Sep},
  day={28},
  volume={443},
  number={7110},
  pages={409-414},
  issn={0028-0836},
  doi={10.1038/nature05131},
  url={http://dx.doi.org/10.1038/nature05131}
}
@article{Christopoulos_1,
  title = {Room-Temperature Polariton Lasing in Semiconductor Microcavities},
  author = {Christopoulos, S. and von H\"ogersthal, G. Baldassarri H\"oger and Grundy, A. J. D. and Lagoudakis, P. G. and Kavokin, A. V. and Baumberg, J. J. and Christmann, G. and Butt\'e, R. and Feltin, E. and Carlin, J.-F. and Grandjean, N.},
  journal = {Phys. Rev. Lett.},
  volume = {98},
  issue = {12},
  pages = {126405},
  numpages = {4},
  year = {2007},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.98.126405},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.98.126405}
}
@article{Guillet_1,
  title = {Polariton condensates at room temperature},
  journal = {Comptes Rendus Physique},
  volume = {17},
  number = {8},
  pages = {946 - 956},
  year = {2016},
  doi = {https://doi.org/10.1016/j.crhy.2016.07.002},
  url = {http://www.sciencedirect.com/science/article/pii/S1631070516300494},
  author = {Thierry Guillet and Christelle Brimont},
  keywords = {Polariton, Microcavity, Condensate, ZnO, GaN}
}
@article{Li_1,
  title = {From Excitonic to Photonic Polariton Condensate in a ZnO-Based Microcavity},
  author = {Li, Feng and Orosz, L. and Kamoun, O. and Bouchoule, S. and Brimont, C. and Disseix, P. and Guillet, T. and Lafosse, X. and Leroux, M. and Leymarie, J. and Mexis, M. and Mihailovic, M. and Patriarche, G. and R\'everet, F. and Solnyshkov, D. and Zuniga-Perez, J. and Malpuech, G.},
  journal = {Phys. Rev. Lett.},
  volume = {110},
  issue = {19},
  pages = {196406},
  numpages = {5},
  year = {2013},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.110.196406},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.110.196406}
  }
@article{Lerario_1,
author={Lerario, Giovanni and Fieramosca, Antonio and Barachati, F{\'a}bio and Ballarini, Dario
and Daskalakis, Konstantinos S. and Dominici, Lorenzo and De Giorgi, Milena and Maier, Stefan A. and Gigli, Giuseppe and K{\'e}na-Cohen, St{\'e}phane and Sanvitto, Daniele},
title={Room-temperature superfluidity in a polariton condensate},
journal={Nature Physics},
 volume = {13},
 pages = {837},
 year={2017},
 month={Apr},
  }
  
  
  @article{Amo_1,
    author={Amo, Alberto
    and Lefr{\`e}re, J{\'e}r{\^o}me
    and Pigeon, Simon
    and Adrados, Claire
    and Ciuti, Cristiano
    and Carusotto, Iacopo
    and Houdr{\'e}, Romuald
    and Giacobino, Elisabeth
    and Bramati, Alberto},
    title={Superfluidity of polaritons in semiconductor microcavities},
    journal={Nature Physics},
    year={2009},
    month={Sep},
    day={20},
    publisher={Nature Publishing Group SN  -},
    volume={5},
    pages={805},
    url={http://dx.doi.org/10.1038/nphys1364}
}
  
  
  
@article{Cohen_1,
  author={K{\'e}na-Cohen, S. and Forrest, S. R.},
  journal={Nature Photonics},
  title={Room-temperature polariton lasing in an organic single-crystal microcavity},
  year={2010},
  month={Apr},
  day={18},
  publisher={Nature Publishing Group SN  -},
  volume={4},
  pages={371-375},
  url={http://dx.doi.org/10.1038/nphoton.2010.86}
}
@article{Ostrovskaya_1,
  title = {Dissipative solitons and vortices in polariton Bose-Einstein condensates},
  author = {Ostrovskaya, Elena A. and Abdullaev, Jasur and Desyatnikov, Anton S. and Fraser, Michael D. and Kivshar, Yuri S.},
  journal = {Phys. Rev. A},
  volume = {86},
  issue = {1},
  pages = {013636},
  numpages = {7},
  year = {2012},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.86.013636},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.86.013636}
}
@article{Lagoudakis_1,
  title = {Probing the Dynamics of Spontaneous Quantum Vortices in Polariton Superfluids},
  author = {Lagoudakis, K. G. and Manni, F. and Pietka, B. and Wouters, M. and Liew, T. C. H. and Savona, V. and Kavokin, A. V. and Andr\'e, R. and Deveaud-Pl\'edran, B.},
  journal = {Phys. Rev. Lett.},
  volume = {106},
  issue = {11},
  pages = {115301},
  numpages = {4},
  year = {2011},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.106.115301},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.106.115301}
}
@article{Kartashov_2,
author = {Yaroslav V. Kartashov and Dmitry V. Skryabin},
journal = {Optica},
keywords = {Pulse propagation and temporal solitons ; Self-action effects; Spatial solitons},
number = {11},
pages = {1228--1236},
publisher = {OSA},
title = {Modulational instability and solitary waves in polariton topological insulators},
volume = {3},
month = {Nov},
year = {2016},
url = {http://www.osapublishing.org/optica/abstract.cfm?URI=optica-3-11-1228},
doi = {10.1364/OPTICA.3.001228},
}
@article{Malpuech_1,
  title = {Chirality of Topological Gap Solitons in Bosonic Dimer Chains},
  author = {Solnyshkov, D. D. and Bleu, O. and Teklu, B. and Malpuech, G.},
  journal = {Phys. Rev. Lett.},
  volume = {118},
  issue = {2},
  pages = {023901},
  numpages = {6},
  year = {2017},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.118.023901},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.118.023901}
}


@article{Frantzeskakis_1,
  author={D J Frantzeskakis},
  title={Dark solitons in atomic Bose–Einstein condensates: from theory to experiments},
  journal={Journal of Physics A: Mathematical and Theoretical},
  volume={43},
  number={21},
  pages={213001},
  url={http://stacks.iop.org/1751-8121/43/i=21/a=213001},
  year={2010},
  abstract={This review paper presents an overview of the theoretical and experimental progress on the study of matter-wave dark solitons in atomic Bose–Einstein condensates. Upon introducing the general framework, we discuss the statics and dynamics of single and multiple matter-wave dark solitons in the quasi one-dimensional setting, in higher dimensional settings, as well as in the dimensionality crossover regime. Special attention is paid to the connection between theoretical results, obtained by various analytical approaches, and relevant experimental observations.}
}
@book{Kevrekidis_1,
  author = {Kevrekidis, P. and Frantzeskakis, D. and Carretero-Gonz\'alez, R.},
  title = {The Defocusing Nonlinear Schr\"odinger Equation},
  publisher = {Society for Industrial and Applied Mathematics},
  year = {2015},
  address = {Philadelphia, PA},
  edition   = {},
  %isbn = {9781611973938},
}
@article{Kivshar_1,
  title = "Lagrangian approach for dark solitons",
  journal = "Optics Communications",
  volume = "114",
  number = "3",
  pages = "353 - 362",
  year = "1995",
  note = "",
  issn = "0030-4018",
  doi = "http://dx.doi.org/10.1016/0030-4018(94)00644-A",
  url = "http://www.sciencedirect.com/science/article/pii/003040189400644A",
  author = "Yuri S. Kivshar and Wies³aw Kr\'olikowski",
}
@article{Kivshar_2,
  title = {Dynamics of solitons in nearly integrable systems},
  author = {Kivshar, Yuri S. and Malomed, Boris A.},
  journal = {Rev. Mod. Phys.},
  volume = {61},
  issue = {4},
  pages = {763--915},
  numpages = {0},
  year = {1989},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.61.763},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.61.763}
}
@book{Infeld_1,
 author = {E. Infeld and G. Rowlands},
 title = {Nonlinear Waves, Solitons and Chaos},
 year = {1990},
 %isbn = {978-0521632126, 0521632129},
 publisher = {Cambridge University Press},
} 
@article{Sich_1,
  title = "Soliton physics with semiconductor exciton–polaritons in confined systems",
  journal = "Comptes Rendus Physique",
  volume = "17",
  number = "8",
  pages = "908 - 919",
  year = "2016",
  %note = "Polariton physics / Physique des polaritons",
  %issn = "1631-0705",
  doi = "http://dx.doi.org/10.1016/j.crhy.2016.05.002",
  url = "http://www.sciencedirect.com/science/article/pii/S1631070516300305",
  author = "Maksym Sich and Dmitry V. Skryabin and Dmitry N. Krizhanovskii",
}
@article {Amo_1,
 author = {Amo, A. and Pigeon, S. and Sanvitto, D. and Sala, V. G. and Hivet, R. and Carusotto, I. and Pisanello, F. and Lem{\'e}nager, G. and Houdr{\'e}, R. and Giacobino, E and Ciuti, C. and Bramati, A.},
 title = {Polariton Superfluids Reveal Quantum Hydrodynamic Solitons},
 volume = {332},
 number = {6034},
 pages = {1167--1170},
 year = {2011},
 doi = {10.1126/science.1202307},
 publisher = {American Association for the Advancement of Science},
 issn = {0036-8075},
 URL = {http://science.sciencemag.org/content/332/6034/1167},
 eprint = {http://science.sciencemag.org/content/332/6034/1167.full.pdf},
 journal = {Science}
}
@article{Pieczar_2,
  author={Pieczarka, Maciej and Syperek, Marcin and Dusanowski, \L{}ukasz and  Andrzej, Opala and Fabian, Langer and Christian, Schneider and H\"ofling, Sven and S\ifmmode \mbox{\k{e}}\else \k{e}\fi{}k, Grzegorz},
  title={Relaxation Oscillations and Ultrafast Emission Pulses in a Disordered Expanding Polariton Condensate},
  journal={Scientific Reports},
  year={2017},
  volume={7},
  number={1},
  pages={7094},
  doi={10.1038/s41598-017-07470-8},
  url={https://doi.org/10.1038/s41598-017-07470-8}
}
@article{Sich_2,
  author={Sich, M. and Krizhanovskii, D. N. and Skolnick, M. S. and Gorbach, A. V. and Hartley, R. and Skryabin, D. V. and Cerda-M{\'e}ndez, E. A. and Biermann, K. and Hey, R. and Santos, P. V.},
  title={Observation of bright polariton solitons in a semiconductor microcavity},
  year={2011},
  month={Nov},
  day={13},
  publisher={Nature Publishing Group SN  -},
  volume={6},
  pages={50 EP  -},
  note={Article},
  url={http://dx.doi.org/10.1038/nphoton.2011.267}
  }
@article{Tanese_1,
  author={Tanese, D. and Flayac, H. and Solnyshkov, D. and Amo, A. and Lema{\^i}tre, A. and Galopin, E. and Braive, R. and Senellart, P. and Sagnes, I. and Malpuech, G. and Bloch, J.},
  title={Polariton condensation in solitonic gap states in a one-dimensional periodic potential},
  journal={Nature Communications},
  year={2013},
  month={Apr},
  day={23},
  publisher={The Author(s) SN  -},
  volume={4},
  pages={1749},
  url={http://dx.doi.org/10.1038/ncomms2760}
}
@article{Hivet_1,
  author={Hivet, R. and Flayac, H. and Solnyshkov, D. D. and Tanese, D. and Boulier, T. and Andreoli, D. and Giacobino, E. and Bloch, J. and Bramati, A. and Malpuech, G. and Amo, A.},
  title={Half-solitons in a polariton quantum fluid behave like magnetic monopoles},
  journal={Nature Physics},
  year={2012},
  month={Aug},
  day={26},
  publisher={Nature Publishing Group SN  -},
  volume={8},
  pages={724-728 },
  url={http://dx.doi.org/10.1038/nphys2406}
}
@article{Flayac_1,
  title = {Oblique half-solitons and their generation in exciton-polariton condensates},
  author = {Flayac, H. and Solnyshkov, D. D. and Malpuech, G.},
  journal = {Phys. Rev. B},
  volume = {83},
  issue = {19},
  pages = {193305},
  numpages = {4},
  year = {2011},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.83.193305},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.83.193305}
}
@article{Cilibrizzi_1,
  title = {Linear Wave Dynamics Explains Observations Attributed to Dark Solitons in a Polariton Quantum Fluid},
  author = {Cilibrizzi, P. and Ohadi, H. and Ostatnicky, T. and Askitopoulos, A. and Langbein, W. and Lagoudakis, P.},
  journal = {Phys. Rev. Lett.},
  volume = {113},
  issue = {10},
  pages = {103901},
  numpages = {5},
  year = {2014},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.113.103901},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.113.103901}
}
@article{Smirnov_1,
  title = {Dynamics and stability of dark solitons in exciton-polariton condensates},
  author = {Smirnov, Lev A. and Smirnova, Daria A. and Ostrovskaya, Elena A. and Kivshar, Yuri S.},
  journal = {Phys. Rev. B},
  volume = {89},
  issue = {23},
  pages = {235310},
  numpages = {11},
  year = {2014},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.89.235310},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.89.235310}
}
@article{Piegon_1,
  title = {Hydrodynamic nucleation of vortices and solitons in a resonantly excited polariton superfluid},
  author = {Pigeon, S. and Carusotto, I. and Ciuti, C.},
  journal = {Phys. Rev. B},
  volume = {83},
  issue = {14},
  pages = {144513},
  numpages = {6},
  year = {2011},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.83.144513},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.83.144513}
}


@article{Pinsker_1,
  title = {On-Demand Dark Soliton Train Manipulation in a Spinor Polariton Condensate},
  author = {Pinsker, F. and Flayac, H.},
  journal = {Phys. Rev. Lett.},
  volume = {112},
  issue = {14},
  pages = {140405},
  numpages = {5},
  year = {2014},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.112.140405},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.112.140405}
}
@article{Pinsker_2,
  title = {Transitions and excitations in a superfluid stream passing small impurities},
  author = {Pinsker, Florian and Berloff, Natalia G.},
  journal = {Phys. Rev. A},
  volume = {89},
  issue = {5},
  pages = {053605},
  numpages = {11},
  year = {2014},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.89.053605},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.89.053605}
}
@article {Pinsker_3,
	author = {Pinsker, F. and Flayac, H.},
	title = {Bright solitons in non-equilibrium coherent quantum matter},
	volume = {472},
	number = {2185},
	year = {2016},
	month = {Jan},
	publisher = {The Royal Society},
	%issn = {1364-5021},
	journal = {Proceedings of the Royal Society of London A: Mathematical, Physical and Engineering Sciences}
}
@article{Pinsker_4,
  author={Florian Pinsker},
    title={Beyond superfluidity in non-equilibrium Bose-Einstein condensates},
  journal={New Journal of Physics},
  url={http://iopscience.iop.org/10.1088/1367-2630/aa9561},
  year={2017},
}



@article{Kartashov_1,
author = {Yaroslav V. Kartashov and Dmitry V. Skryabin},
journal = {Opt. Lett.},
keywords = {Self-action effects; Polaritons},
number = {8},
pages = {1760--1763},
publisher = {OSA},
title = {Temporal dark polariton solitons},
volume = {41},
month = {Apr},
year = {2016},
url = {http://ol.osa.org/abstract.cfm?URI=ol-41-8-1760},
doi = {10.1364/OL.41.001760},
}
@article{Xue_1,
  title = {Creation and Abrupt Decay of a Quasistationary Dark Soliton in a Polariton Condensate},
  author = {Xue, Yan and Matuszewski, Micha\l{}},
  journal = {Phys. Rev. Lett.},
  volume = {112},
  issue = {21},
  pages = {216401},
  numpages = {5},
  year = {2014},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.112.216401},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.112.216401}
}
@article{Chen_1,
author = {Ting-Wei Chen and Wen-Feng Hsieh and Szu-Cheng Cheng},
journal = {Opt. Express},
keywords = {Polaritons; Bose-Einstein condensates ; Microcavities ; Spatial solitons},
number = {19},
pages = {24974--24983},
publisher = {OSA},
title = {Stable gray soliton pinned by a defect in a microcavity-polariton condensate},
volume = {23},
month = {Sep},
year = {2015},
url = {http://www.opticsexpress.org/abstract.cfm?URI=oe-23-19-24974},
doi = {10.1364/OE.23.024974},
}
@article{Cancellieri_1,
  title = {Logic gates with bright dissipative polariton solitons in Bragg cavity systems},
  author = {Cancellieri, E. and Chana, J. K. and Sich, M. and Krizhanovskii, D. N. and Skolnick, M. S. and Whittaker, D. M.},
  journal = {Phys. Rev. B},
  volume = {92},
  issue = {17},
  pages = {174528},
  numpages = {5},
  year = {2015},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.92.174528},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.92.174528}
}
@article{Ma_1,
  title = {Creation and Manipulation of Stable Dark Solitons and Vortices in Microcavity Polariton Condensates},
  author = {Ma, Xuekai and Egorov, Oleg A. and Schumacher, Stefan},
  journal = {Phys. Rev. Lett.},
  volume = {118},
  issue = {15},
  pages = {157401},
  numpages = {6},
  year = {2017},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.118.157401},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.118.157401}
}
@article{Goblot_1,
  title = {Phase-Controlled Bistability of a Dark Soliton Train in a Polariton Fluid},
  author = {Goblot, V. and Nguyen, H. S. and Carusotto, I. and Galopin, E. and Lema\^{\i}tre, A. and Sagnes, I. and Amo, A. and Bloch, J.},
  journal = {Phys. Rev. Lett.},
  volume = {117},
  issue = {21},
  pages = {217401},
  numpages = {5},
  year = {2016},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.117.217401},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.117.217401}
}
@article{Regemortel_1,
  title = {Negative drag in nonequilibrium polariton quantum fluids},
  author = {Van Regemortel, Mathias and Wouters, Michiel},
  journal = {Phys. Rev. B},
  volume = {89},
  issue = {8},
  pages = {085303},
  numpages = {6},
  year = {2014},
  month = {Feb},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.89.085303},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.89.085303}
}

@article{Larre_1,
  title = {Wave pattern induced by a localized obstacle in the flow of a one-dimensional polariton condensate},
  author = {Larr\'e, P.-\'E. and Pavloff, N. and Kamchatnov, A. M.},
  journal = {Phys. Rev. B},
  volume = {86},
  issue = {16},
  pages = {165304},
  numpages = {18},
  year = {2012},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.86.165304},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.86.165304}
}
  @article{Kamchatnov_1,
  title = {Asymptotic soliton train solutions of the defocusing nonlinear Schr\"odinger equation},
  author = {Kamchatnov, A. M. and Kraenkel, R. A. and Umarov, B. A.},
  journal = {Phys. Rev. E},
  volume = {66},
  issue = {3},
  pages = {036609},
  numpages = {10},
  year = {2002},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevE.66.036609},
  url = {https://link.aps.org/doi/10.1103/PhysRevE.66.036609}
}
@article{Tercas_1,
title = "Exciton-polariton wakefields in semiconductor microcavities",
author = {H. Ter\c{c}as and J.T. Mendon\c{c}a},
journal = "Physics Letters A",
volume = "380",
number = "7",
pages = "822 - 827",
year = "2016",
%issn = "0375-9601",
doi = "https://doi.org/10.1016/j.physleta.2016.01.024",
url = "http://www.sciencedirect.com/science/article/pii/S037596011600027X",
keywords = "Exciton-polaritons, Microcavities, Wakefields, Laser control, Strong coupling"
}
@article{Kamchatnov_2,
  title = {Oblique Breathers Generated by a Flow of Two-Component Bose-Einstein Condensates Past a Polarized Obstacle},
  author = {Kamchatnov, A. M. and Kartashov, Y. V.},
  journal = {Phys. Rev. Lett.},
  volume = {111},
  issue = {14},
  pages = {140402},
  numpages = {5},
  year = {2013},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.111.140402},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.111.140402}
}
@article{Kamchatnov_3,
  title = {Generation of dispersive shock waves by the flow of a Bose-Einstein condensate past a narrow obstacle},
  author = {Kamchatnov, A. M. and Pavloff, N.},
  journal = {Phys. Rev. A},
  volume = {85},
  issue = {3},
  pages = {033603},
  numpages = {11},
  year = {2012},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.85.033603},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.85.033603}
}
@article{Larre_2,
  title = {Polarization hydrodynamics in a one-dimensional polariton condensate},
  author = {Larr\'e, P.-\'E. and Pavloff, N. and Kamchatnov, A. M.},
  journal = {Phys. Rev. B},
  volume = {88},
  issue = {22},
  pages = {224503},
  numpages = {5},
  year = {2013},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.88.224503},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.88.224503}
}
@article{Hayat_1,
  title = {Dynamic Stark Effect in Strongly Coupled Microcavity Exciton Polaritons},
  author = {Hayat, Alex and Lange, Christoph and Rozema, Lee A. and Darabi, Ardavan and van Driel, Henry M. and Steinberg, Aephraim M. and Nelsen, Bryan and Snoke, David W. and Pfeiffer, Loren N. and West, Kenneth W.},
  journal = {Phys. Rev. Lett.},
  volume = {109},
  issue = {3},
  pages = {033605},
  numpages = {5},
  year = {2012},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.109.033605},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.109.033605}
}
 @article{Zhang_1,
author = {W. L. Zhang and X. M. Wu and F. Wang and R. Ma and X. F. Li and Y. J. Rao},
journal = {Opt. Express},
keywords = {Stark effect; Polarization; Microcavities ; Spatial solitons},
number = {12},
pages = {15762--15767},
publisher = {OSA},
title = {Stark effect induced microcavity polariton solitons},
volume = {23},
month = {Jun},
year = {2015},
url = {http://www.opticsexpress.org/abstract.cfm?URI=oe-23-12-15762},
doi = {10.1364/OE.23.015762},
abstract = {This paper proposes a way of generating polariton solitons (PSs) in a semiconductor microcavity using Stark effect as the trigger mechanism. A Stark pulse performing as the writing beam is used to excite non-resonant fluctuations of polariton, which finally evolves into bright PSs. It is found that a branch of PS solutions versus pump parameters could be found through optimizing parameters of the Stark pulse, and polarization of the generated PS is dependent on the writing beam.},
}
@article{Frisch_1,
  title = {Transition to dissipation in a model of superflow},
  author = {Frisch, T. and Pomeau, Y. and Rica, S.},
  journal = {Phys. Rev. Lett.},
  volume = {69},
  issue = {11},
  pages = {1644--1647},
  numpages = {0},
  year = {1992},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.69.1644},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.69.1644}
}
@article{Engels_1,
  title = {Stationary and Nonstationary Fluid Flow of a Bose-Einstein Condensate Through a Penetrable Barrier},
  author = {Engels, P. and Atherton, C.},
  journal = {Phys. Rev. Lett.},
  volume = {99},
  issue = {16},
  pages = {160405},
  numpages = {4},
  year = {2007},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.99.160405},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.99.160405}
  }
  @article{Bernard_1,
author = {Bernard K. Ee and R. H. J. Grimshaw and K. W. Chow and D-H. Zhang},
title = {Steady transcritical flow over an obstacle: Parametric map of solutions of the forced extended Korteweg–de Vries equation},
journal = {Physics of Fluids},
volume = {23},
number = {4},
pages = {046602},
year = {2011},
doi = {10.1063/1.3582523},
uRL = {http://dx.doi.org/10.1063/1.3582523},
eprint = {http://dx.doi.org/10.1063/1.3582523}
}
@article{Leszczyszyn_1,
  title = {Transcritical flow of a Bose-Einstein condensate through a penetrable barrier},
  author = {Leszczyszyn, A. M. and El, G. A. and Gladush, Yu. G. and Kamchatnov, A. M.},
  journal = {Phys. Rev. A},
  volume = {79},
  issue = {6},
  pages = {063608},
  numpages = {16},
  year = {2009},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.79.063608},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.79.063608}
}  

@article{Hakim_1,
  title = {Nonlinear Schr\"odinger flow past an obstacle in one dimension},
  author = {Hakim, Vincent},
  journal = {Phys. Rev. E},
  volume = {55},
  issue = {3},
  pages = {2835--2845},
  numpages = {0},
  year = {1997},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevE.55.2835},
  url = {https://link.aps.org/doi/10.1103/PhysRevE.55.2835}
}
@article{Nova_1,
  title = {Time-dependent study of a black-hole laser in a flowing atomic condensate},
  author = {de Nova, J. R. M. and Finazzi, S. and Carusotto, I.},
  journal = {Phys. Rev. A},
  volume = {94},
  issue = {4},
  pages = {043616},
  numpages = {15},
  year = {2016},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.94.043616},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.94.043616}
}
@article{Finazzi_1,
  title = {Instability of the Superfluid Flow as Black-Hole Lasing Effect},
  author = {Finazzi, S. and Piazza, F. and Abad, M. and Smerzi, A. and Recati, A.},
  journal = {Phys. Rev. Lett.},
  volume = {114},
  issue = {24},
  pages = {245301},
  numpages = {5},
  year = {2015},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.114.245301},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.114.245301}
}
@article{Recati_1,
  title = {Bogoliubov theory of acoustic Hawking radiation in Bose-Einstein condensates},
  author = {Recati, A. and Pavloff, N. and Carusotto, I.},
  journal = {Phys. Rev. A},
  volume = {80},
  issue = {4},
  pages = {043603},
  numpages = {10},
  year = {2009},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.80.043603},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.80.043603}
}
@article{Steinhauer,
author={Steinhauer, Jeff},
title={Observation of quantum Hawking radiation and its entanglement in an analogue black hole},
year={2016},
month={Aug},
day={15},
publisher={Nature Publishing Group SN  -},
volume={12},
pages={959}
}

@article{Pavloff_1,
  title = {Breakdown of superfluidity of an atom laser past an obstacle},
  author = {Pavloff, Nicolas},
  journal = {Phys. Rev. A},
  volume = {66},
  issue = {1},
  pages = {013610},
  numpages = {8},
  year = {2002},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.66.013610},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.66.013610}
}
@article{Abdullaev_1,
title = "Quasi 1D Bose–Einstein condensate flow past a nonlinear barrier",
journal = "Physics Letters A",
author = {F.Kh. Abdullaev and R.M. Galimzyanov and Kh.N. Ismatullaev},
volume = "376",
number = "45",
pages = "3372 - 3376",
year = "2012",
note = "",
%issn = "0375-9601",
doi = "http://dx.doi.org/10.1016/j.physleta.2012.09.004",
url = "http://www.sciencedirect.com/science/article/pii/S0375960112009784",
keywords = "1D BEC",
keywords = "Superfluidity",
keywords = "Nonlinear barrier",
keywords = "Steady flow",
keywords = "Shock wave",
keywords = "Obstacle"
}
@article{Pham_1,
title = "Dynamical scaling laws in two types of extended Hamiltonian systems at dissipation onset ",
journal = "Physica D: Nonlinear Phenomena ",
volume = "163",
number = "3–4",
pages = "127 - 149",
year = "2002",
note = "",
issn = "0167-2789",
doi = "https://doi.org/10.1016/S0167-2789(01)00388-8",
url = "http://www.sciencedirect.com/science/article/pii/S0167278901003888",
author = "Chi-Tuong Pham and Marc Brachet",
keywords = "Hamiltonian saddle-node bifurcation",
keywords = "Andronov bifurcation",
keywords = "Subcriticality",
keywords = "Dynamical scaling law ",
}
@article{Wouters_1,
  title = {Excitations in a Nonequilibrium Bose-Einstein Condensate of Exciton Polaritons},
  author = {Wouters, Michiel and Carusotto, Iacopo},
  journal = {Phys. Rev. Lett.},
  volume = {99},
  issue = {14},
  pages = {140402},
  numpages = {4},
  year = {2007},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.99.140402},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.99.140402}
}

@article{Natalia_1,
  title = {Stability and spatial coherence of nonresonantly pumped exciton-polariton condensates},
  author = {Bobrovska, Nataliya and Ostrovskaya, Elena A. and Matuszewski, Micha\l{}},
  journal = {Phys. Rev. B},
  volume = {90},
  issue = {20},
  pages = {205304},
  numpages = {6},
  year = {2014},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.90.205304},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.90.205304}
}
@article{Theocharis_1,
  title = {Lagrangian approach to the dynamics of dark matter-wave solitons},
  author = {Theocharis, G. and Schmelcher, P. and Oberthaler, M. K. and Kevrekidis, P. G. and Frantzeskakis, D. J.},
  journal = {Phys. Rev. A},
  volume = {72},
  issue = {2},
  pages = {023609},
  numpages = {6},
  year = {2005},
  month = {Aug},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.72.023609},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.72.023609}
}
@article{Natalia_2,
  title = {Adiabatic approximation and fluctuations in exciton-polariton condensates},
  author = {Bobrovska, Nataliya and Matuszewski, Micha\l{}},
  journal = {Phys. Rev. B},
  volume = {92},
  issue = {3},
  pages = {035311},
  numpages = {8},
  year = {2015},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.92.035311},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.92.035311}
}
@article {Amo_2,
    author = {Amo, A. and Pigeon, S. and Sanvitto, D. and Sala, V. G. and Hivet, R. and Carusotto, I. and Pisanello, F. and Lem{\'e}nager, G. and Houdr{\'e}, R. and Giacobino, E and Ciuti, C. and Bramati, A.},
	title = {Polariton Superfluids Reveal Quantum Hydrodynamic Solitons},
	volume = {332},
	number = {6034},
	pages = {1167--1170},
	year = {2011},
	doi = {10.1126/science.1202307},
	publisher = {American Association for the Advancement of Science},
	issn = {0036-8075},
	URL = {http://science.sciencemag.org/content/332/6034/1167},
	eprint = {http://science.sciencemag.org/content/332/6034/1167.full.pdf},
	journal = {Science},
	month = {Jan}
}
@article{Bekki_Holes,
title = "Formations of spatial patterns and holes in the generalized Ginzburg-Landau equation",
journal = "Physics Letters A",
volume = "110",
number = "3",
pages = "133 - 135",
year = "1985",
issn = "0375-9601",
doi = "https://doi.org/10.1016/0375-9601(85)90759-5",
url = "http://www.sciencedirect.com/science/article/pii/0375960185907595",
author = "Naoaki Bekki and Kazuhiro Nozaki"
}
@article{Popp_FromDarkSolitons,
title = "From dark solitons in the defocusing nonlinear Schro¨dinger to holes in the complex Ginzburg-Landau equation",
journal = "Physica D: Nonlinear Phenomena",
volume = "84",
number = "3",
pages = "424 - 436",
year = "1995",
issn = "0167-2789",
doi = "https://doi.org/10.1016/0167-2789(95)00071-B",
url = "http://www.sciencedirect.com/science/article/pii/016727899500071B",
author = "Olaf Stiller and Stefan Popp and Lorenz Kramer"
}

@article{Popp_HoleStability,
  title = {Localized hole solutions and spatiotemporal chaos in the 1D complex Ginzburg-Landau equation},
  author = {Popp, Stefan and Stiller, Olaf and Aranson, Igor and Weber, Andreas and Kramer, Lorenz},
  journal = {Phys. Rev. Lett.},
  volume = {70},
  issue = {25},
  pages = {3880--3883},
  numpages = {0},
  year = {1993},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.70.3880},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.70.3880}
}


